PyamilySeq: A Python Tool for Interpretable Gene (Re)Clustering and Pangenomic Inference Across Species and Genera

PyamilySeq is a Python-based tool designed for interpretable gene clustering and pangenomic inference, supporting analyses at both species and genus levels. It facilitates the clustering of gene sequences into families based on sequence similarity using CD-HIT, and can take the output of tried-and-tested sequence clustering tools such as CD-HIT, BLAST, DIAMOND, and MMseqs2. PyamilySeq is distinctive in its ability to integrate new sequences into existing clusters, providing a robust framework for iterative analysis while preserving the original clusters, useful when reannotating genomes. In addition to the standard Species mode which as with other tools performs core-gene analysis across a species range, PyamilySeq can be run in Genus mode where it detects the presence of gene families shared across multiple genera. These features enhance the tools applicability for ongoing and past genomic studies and comparative analyses. PyamilySeq generates comprehensive outputs, including gene presence-absence matrices and aligned sequence data, enabling downstream analysis and interpretation of the identified gene groups and pangenomic data.

==> manifest.txt <==
%%
%% Copyright 2022 OXFORD UNIVERSITY PRESS
%%
%% This file is part of the 'oup-authoring-template Bundle'.
%% ---------------------------------------------
%%
%% It may be distributed under the conditions of the LaTeX Project Public
%% License, either version 1.2 of this license or (at your option) any
%% later version.  The latest version of this license is in
%%    http://www.latex-project.org/lppl.txt
%% and version 1.2 or later is part of all distributions of LaTeX
%% version 1999/12/01 or later.
%%
%% The list of all files belonging to the 'oup-authoring-template Bundle' is
%% given in the file `manifest.txt'.
%%
%% Template article for OXFORD UNIVERSITY PRESS's document class `oup-authoring-template'
%% with bibliographic references
%%

% CONTENTS OF THE OUP-AUTHORING-TEMPLATE BUNDLE %
=================================================

Directory oup-authoring-template/

oup-authoring-template.tex
  article template for a document with author-year and numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory oup-authoring-template/doc/

oup-authoring-template-doc.tex -- LaTeX source file of documentation
oup-authoring-template-doc.pdf -- documentation for oup-authoring-template.cls


